Balanced Line Separators of Unit Disk Graphs

We prove a geometric version of the graph separator theorem for the unit disk intersection graph: for any set of $n$ unit disks in the plane there exists a line $\ell$ such that $\ell$ intersects at most $O(\sqrt{(m+n)\log{n}})$ disks and each of the halfplanes determined by $\ell$ contains at most $2n/3$ unit disks from the set, where $m$ is the number of intersecting pairs of disks. We also show that an axis-parallel line intersecting $O(\sqrt{m+n})$ disks exists, but each halfplane may contain up to $4n/5$ disks. We give an almost tight lower bound (up to sublogarithmic factors) for our approach, and also show that no line-separator of sublinear size in $n$ exists when we look at disks of arbitrary radii, even when $m=0$. Proofs are constructive and suggest simple algorithms that run in linear time. Experimental evaluation has also been conducted, which shows that for random instances our method outperforms the method by Fox and Pach (whose separator has size $O(\sqrt{m})$).

==> images/snake_data.txt <==
3	7	6	1.7	1.15	1	1	4
5	17	16	3.05	1.55	1	1	4
7	31	30	3.25	2.3	1	1	4
9	49	48	4.95	2.9	1	1	4
11	71	70	6.2	4	1.2	1	4
13	97	96	7.7	5.9	1.3	1.05	4
15	127	126	8.3	6.4	1.4	1.35	5
17	161	160	9.1	7.9	1.9	1	5
19	199	198	9.9	7.55	2.55	1.55	4
21	241	240	12	9.5	2.35	1.05	4
23	287	286	13.5	10.35	2.25	1	5
25	337	336	14.1	12.2	4.45	1.6	4
27	391	390	16.2	13.15	4.2	3.1	4
29	449	448	15.35	12.95	2.6	1.75	4
31	511	510	19.1	15.6	4.1	1.75	4
33	577	576	20.45	12.45	5.9	2.25	4
35	647	646	21	16.3	5.15	3.35	4
37	721	720	22.25	18.85	7.75	2.95	4
39	799	798	23.9	17.95	8.9	3.5	5
41	881	880	24.6	19.85	8.75	3.1	4
43	967	966	26.15	21.8	13.25	4.7	4
45	1057	1056	27.75	23.5	7.45	4.3	4
47	1151	1150	28.15	23.75	14.3	7.5	4
49	1249	1248	29.4	26.95	14.95	5.75	
51	1351	1350	31.1	27.7	15.65	9.05	
53	1457	1456	32.7	29.2	11.15	10.8	
55	1567	1566	35.1	29.7	13.3	6.3	
57	1681	1680	35.65	31.6	12.9	8.45	
59	1799	1798	37.25	31.2	17.8	4.3	
61	1921	1920	38.2	32.95	20.55	11.4	
63	2047	2046	39.6	34.8	21.65	7.05	
65	2177	2176	38.25	34.65	19.7	14.85	
67	2311	2310	41.95	37.5	19.95	10	
69	2449	2448	42.85	37.55	21.7	14.8	
71	2591	2590	45	33.45	17.85	15.85	
73	2737	2736	45.85	41.9	25.8	12.9	
75	2887	2886	47.6	40	22.9	15.65	
77	3041	3040	47.55	41.95	20	21.6	
79	3199	3198	48.2	41.45	20.85	21.35	
81	3361	3360	50.6	39.8	23.1	13.9	
83	3527	3526	50.55	43.4	31.45	15.4	
85	3697	3696	55.55	45.9	24.75	16.25	
87	3871	3870	55.6	46.6	25.95	15.1	
89	4049	4048	54.5	43.1	35.25	16.35	
91	4231	4230	57.8	51.1	27.25	17.95	
93	4417	4416	59.7	49.8	31.65	23.55	
95	4607	4606	61.25	50.85	32	25.55	
97	4801	4800	61.45	51.6	38.25	20.5	
99	4999	4998	62	52.2	30.95	26.7	
101	5201	5200	62.6	56.8	29.15	26.6	
103	5407	5406	65.5	49.4	33.7	18.5	
105	5617	5616	64.2	60.55	38.2	19	
107	5831	5830	68.1	55.65	23.5	16.85	
109	6049	6048	63.4	55.15	32.4	13.9	
111	6271	6270	69.05	64.8	46.85	32.1	
113	6497	6496	70.85	63.55	44.65	31.6	
115	6727	6726	69.85	62.15	42.25	35.7	
117	6961	6960	74.75	67.1	42.15	22.4	
119	7199	7198	74.45	67.65	55.8	35.65	
121	7441	7440	77.1	67.2	43.3	38.9	
123	7687	7686	77.45	72.35	50.6	27.55	
125	7937	7936	75.85	69.9	34.8	35.15	
127	8191	8190	80.75	70.85	50.15	33.05	
129	8449	8448	81.2	67.65	51.45	37.55	
131	8711	8710	83.5	73.05	56.2	40.5	
133	8977	8976	80.95	75.3	54.65	48.6	
135	9247	9246	86.7	77.75	48.5	42.05	
137	9521	9520	82.9	76.1	54.85	30.05	
139	9799	9798	89	76.8	49.6	39.75	
141	10081	10080	88.15	82.2	58.9	40.8	
143	10367	10366	88	77.6	64.1	49.65	
145	10657	10656	93.4	79	57.25	42.15	
147	10951	10950	95	81.75	62.05	46.65	
149	11249	11248	95.6	83.4	67.4	55.1	
151	11551	11550	94.9	75.7	64.55	51.95	
153	11857	11856	97.2	88.05	58	51.35	
155	12167	12166	98.7	90.35	70.55	53.8	
157	12481	12480	99.75	88.95	62.75	28.6	
159	12799	12798	103.85	89.1	68.3	43.35	
161	13121	13120	101.65	87.85	59.25	40.7	
163	13447	13446	98.5	94.65	67.4	43.15	
165	13777	13776	104.25	95	73.25	54	
167	14111	14110	107.15	96.3	73.8	58.1	
169	14449	14448	108.3	93.6	77.1	43.9	
171	14791	14790	109.65	95.4	64.75	66.65	
173	15137	15136	104.45	99.3	71.15	55.6	
175	15487	15486	106	101.6	60.9	62.2	
177	15841	15840	107.55	96.95	72.25	62.15	
179	16199	16198	113.45	97.9	74.55	37.35	
181	16561	16560	106.6	100.55	79.15	63.45	
183	16927	16926	115.4	99.9	68.05	74.95	
185	17297	17296	118.3	105.85	71.3	60.15	
187	17671	17670	116.1	106.25	76.3	58.05	
189	18049	18048	119.95	110	77.85	60.7	
191	18431	18430	118.5	105.6	89.4	56.45	
193	18817	18816	123.1	110.2	92.6	79.55	
195	19207	19206	118.55	111.3	72.55	70.85	
197	19601	19600	131.3	107.9	79.75	66.15	
199	19999	19998	120	114.9	73.45	60.35	

